From Image-level to Pixel-level Labeling with Convolutional Networks

We are interested in inferring object segmentation by leveraging only object class information, and by considering only minimal priors on the object segmentation task. This problem could be viewed as a kind of weakly supervised segmentation task, and naturally fits the Multiple Instance Learning (MIL) framework: every training image is known to have (or not) at least one pixel corresponding to the image class label, and the segmentation task can be rewritten as inferring the pixels belonging to the class of the object (given one image, and its object class). We propose a Convolutional Neural Network-based model, which is constrained during training to put more weight on pixels which are important for classifying the image. We show that at test time, the model has learned to discriminate the right pixels well enough, such that it performs very well on an existing segmentation benchmark, by adding only few smoothing priors. Our system is trained using a subset of the Imagenet dataset and the segmentation experiments are performed on the challenging Pascal VOC dataset (with no fine-tuning of the model on Pascal VOC). Our model beats the state of the art results in weakly supervised object segmentation task by a large margin. We also compare the performance of our model with state of the art fully-supervised segmentation approaches.

==> cvpr-rebuttal.txt <==
Dear Reviewers,

Thank you very much for your constructive comments.
We updated our paper accordingly.

General comments:

- About the the PLOP prior: indeed MCG is trained on segmentation data. To put things in perspective, we performed extra experiments (Table 3, when comparing with supervised approaches) with an increasing level of segmentation smoothing priors:
(i) SP-superpixel: smoothing via superpixel segmentation (Felzenszwalb and Huttenlocher, 2004) (by picking the class which appears the most in each superpixel). mAP in test set of VOC2012:35.8%.
(ii) SP-boundingBox: leveraging bounding box candidate (BING algorithm - trained with BB candidates) mAP:37.0%.
(iii) SP-segmentation: same as PLOP, with MCG. mAP:40.6% (as before).
As expected, the accuracy improves with stronger priors.

We also updated the results of Table 2 (comparison with weakly supervised) to consider SP-superpixel. The new accuracies for VOC08/09/10 are: ~56/57/56% -- still good compared to previous works.

- Concerning baselines:
We agree some baselines were missing. We added two experimental results (in Table 4):
(i) sum-aggregation (mAP:29.9% on VOC2012 valid). Note that this aggregation is equivalent to training a normal CNN, with a mini-batch. Indeed, each value in the h^o x w^o output plane corresponds to the output of normal CNN fed with a sub-patch centered around the correspond pixel in the input plane. We added a paragraph explaining this in more details into the paper.
(ii) max-aggregation (mAP:24.2%). Which is the other natural extreme, as mentioned in 3.1.
In contrast, LSE improves accuracy (mAP:36.6%). (all these results are considering SP-superpixel).

Specific comments:

Reviewer 1:
- We agree that "end-to-end" training has to be toned done, and modified the text accordingly.
- While we believe it is easier to get classification labels vs segmentation labels, we also understand your point concerning segmentation vs classification labeling and toned done this part too. Note that the goal of this paper is the semi-supervised learning approach, as the fully supervised approach (even with deep learning techniques) has been already tackled by several previous work we referenced.

Reviewer 2:
- As mentioned above, we added a baseline which shows that LSE leads to a clear boost in performance compared to a classical classification approach.
- Eq. 6 has been corrected.

Reviewer 3:

- Overfeat outputs 1024 planes and is trained on 1K classes for classification. Our model has (i) different objective (segmentation) and (ii) different training set (output 21 classes instead of 1024). This justifies the need of segmenter net. Additional experiments show that using a normal CNN lead to worse performance.
- The number of layers is chosen for the capacity of the model and to have a descent sized output plane (for the aggregation layer). As described in line 584, we experimented with different architectures and found this one to give the best results on a validation set.
- Some structure output learning (like a graphical model on top of the network predictions) could certainly help (see e.g. Farabet et al, 2013). However, this would imply additional training on supervised segmentation labeled data, which is not the goal of the paper.
- We found the idea of weighted LSE interesting, experimented with it, but results are slightly worse. This is probably due to the fact that in ImageNet the objects are often centered, while in Pascal VOC (test set) there is more variability.
- The lack of variance in Table 2 comes from the fact that we do not train our model on the given datasets, but on Imagenet instead. As we consider the same model trained on Imagenet for all VOC editions (which have similar data distribution) while others train a model for each edition, our results have less variance. We added a line mentioning this interesting fact.
- Concerning pixel-level inference, we had two previous work references [13,17] which describes this approach, but now added a paragraph to explain this better.

